Mediatic graphs

Any medium can be represented as an isometric subgraph of the hypercube, with each token of the medium represented by a particular equivalence class of arcs of the subgraph. Such a representation, although useful, is not especially revealing of the structure of a particular medium. We propose an axiomatic definition of the concept of a `mediatic graph'. We prove that the graph of any medium is a mediatic graph. We also show that, for any non-necessarily finite set S, there exists a bijection from the collection M of all the media on a given set S (of states) onto the collection G of all the mediatic graphs on S.

==> gen_macros_papers.dat <==
\renewcommand*{\figurename}{\bf Figure}
\renewcommand*{\tablename}{\bf Table}
\newtheorem{theorem}{Theorem}
\newtheorem{lemma}[theorem]{Lemma}
\newtheorem{definition}[theorem]{Definition}
\newtheorem{remark}[theorem]{Remark}
\newtheorem{remarks}[theorem]{Remarks}
\newtheorem{example}[theorem]{Example}
\newtheorem{examples}[theorem]{Examples}
\newtheorem{conjecture}[theorem]{Conjecture}
\newtheorem{corollary}[theorem]{Corollary}
\newtheorem{proposition}[theorem]{Proposition}
\newtheorem{convention}[theorem]{Convention}
\newtheorem{conventions}[theorem]{Conventions}
\newtheorem{problem}[theorem]{Problem}
\newtheorem{problems}[theorem]{Problems}
\newtheorem{empirical}[theorem]{Empirical Situation}
\newtheorem{derivation}[theorem]{Derivation of the Poisson Distribution}
\newtheorem{data}[theorem]{Data and Theory}
\newtheorem{maxlik}[theorem]{Maximum Likelihood Estimate of $\theta$}
\newtheorem{maxlika}[theorem]{Maximum\, Likelihood\, Estimate\, of\, $a$}
\newtheorem{logset}[theorem]{Set Theory}
\newtheorem{binrel}[theorem]{Binary Relations, Relative Product}
\newtheorem{order}[theorem]{Order Relations}
\newtheorem{partition}[theorem]{Equivalence relations, Partitions}
\newtheorem{induc}[theorem]{Finite Induction}
\newtheorem{organization}[theorem]{Organization of this Book} 
\newtheorem{matrixnotation}[theorem]{Matrix Notation}
\newtheorem{mainresult}[theorem]{Main Asymptotic Result}
\newtheorem{solprobabsorb}[theorem]{Solution of Problem \ref{prob absorb}}
\newtheorem{soltimeabsorb}[theorem]{Solution of Problem \ref{time absorb}}
\newtheorem{sollifedur}[theorem]{Solution of Problem \ref{lin regr}}
\newtheorem{warning}[theorem]{Warning}
\newtheorem{gauss}[theorem]{Gauss in Old Age}
\newtheorem{gauss graph}[theorem]{The Graph of Gauss's Puzzle}
\newtheorem{arrang hyper}[theorem]{An Arrangement of Hyperplanes}
\newtheorem{permutohedron}[theorem]{The Permutohedron}
\newtheorem{mutations}[theorem]{Mutation Rules}
\newtheorem{proofexistbase}[theorem]{Proof of Theorem \ref{exist base}}
\newtheorem{jordantheorem}{Jordan Curve Theorem}
\newtheorem{representationtheorem}[theorem]{The Representation Theorem}
\newtheorem{uniquenessproblem}[theorem]{Uniqueness Problem}
\newtheorem{graphs}[theorem]{Graphs}
\newtheorem{counterexample}[theorem]{A Counterexample}
\newtheorem{note}[theorem]{Note}
\newtheorem{notes}[theorem]{Notes}
\newtheorem{mediaaxioms}[theorem]{Axioms for  Medium}
\newtheorem{twocounterexamples}[theorem]{Two Counterexamples}

% proof environment
\renewenvironment{proof}{{\sc Proof.}}{\EOP\wl}

% Combined proof and roster.
% This differs from the results of nesting the roster and proof
% environments in that the EOP marker is placed on the last item
% rather than on its own line after all items. Also, we avoid
% indenting the start of the proof so that it lines up better
% with the roster items.
\newenvironment{proofroster}{\noindent
    {\sc Proof.}\begin{roster}}{\EOP\end{roster}\wl}


\def\udl{\underline}
\def\vtl{\vskip 1mm}
\def\tl{\vskip 2mm}
\def\wl{\vskip 4mm}
\def\es{\varnothing}

\def\SB{\subseteq}
\def\ll{\lambda}
\def\ss{\sigma}
\def\aa{\alpha}
\def\bb{\beta}
\def\gg{\gamma}
\def\dd{\delta}
\def\hh{\theta}
\def\kk{\kappa}
\def\rr{\rho}
\def\ee{\epsilon}
\def\bx{\boldsymbol x}
\def\by{\boldsymbol y}
\def\bm{\boldsymbol m}
\def\bs{\boldsymbol s}
\def\bw{\boldsymbol w}
\def\bn{\boldsymbol n}
\def\bp{\boldsymbol p}
\def\bq{\boldsymbol q}
\def\br{\boldsymbol r}
\def\bK{\bar K}
\def\Ree{\mathbb R}
\def\Na{\mathbb N}
\def\Qu{\mathbb Q}
\def\Ra{\mathbb Q}
\def\Span{\mathbb S}
\def\Clo{\mathbb C}
\def\SpanF{{\mathbb S}_{\text{\sc f}}}
\def\CupF{\cup_{\text{\sc f}}}
\def\Zee{\mathbb Z}
\def\EQ{\Longleftrightarrow}
\def\eq{\Leftrightarrow}
\def\EOP{\phantom{a}\hfill $\square$}
\def\iff{\text{ iff }}
\def\XXX{{\cal X}}
\def\AAA{{\cal A}}
\def\FFF{{\cal F}}
\def\EEE{{\cal E}}
\def\CCC{{\cal C}}
\def\DDD{{\cal D}}
\def\GGG{{\cal G}}
\def\HHH{{\cal H}}
\def\III{{\cal I}}
\def\JJJ{{\cal J}}
\def\KKK{{\cal K}}
\def\BBB{{\cal B}}
\def\VVV{{\cal V}}
\def\WWW{{\cal W}}
\def\ZZZ{{\cal Z}}
\def\LLL{{\cal L}}
\def\MMM{{\cal M}}
\def\NNN{{\cal N}}
\def\OOO{{\cal O}}
\def\PPP{{\cal P}}
\def\QQQ{{\cal Q}}
\def\RRR{{\cal R}}
\def\SSS{{\cal S}}
\def\TTT{{\cal T}}
\def\UUU{{\cal U}}
\def\BU{\bold U}
\def\BB{\bold B}
\def\BC{\bold C}
\def\BD{\bold D}
\def\BR{\bold R}
\def\BL{\bold L}
\def\BH{\bold H}
\def\BI{\bold I}
\def\BJ{\bold J}
\def\BF{\bold F}
\def\BS{\bold S}
\def\BX{\bold X}
\def\BY{\bold Y}
\def\BZ{\bold Z}
\def\BT{\bold T}
\def\BV{\bold V}
\def\BW{\bold W}
\def\BM{\bold M}
\def\BP{\bold P}
\def\BN{\bold N}
\def\BG{\bold G}
\def\BQ{\bold Q}
\def\bmfL{\bold\,\mathfrak L\,}
\def\mfc{\mathfrak c}
\def\mft{\mathfrak t}
\def\mff{\mathfrak f}
\def\mfg{\mathfrak g}
\def\mfp{\mathfrak p}
\def\mfE{\mathfrak E}
\def\mfG{\mathfrak G}
\def\mfA{\mathfrak A}
\def\mfI{\mathfrak I}
\def\bmfL{\bold\,\mathfrak L\,}
\def\mfM{\mathfrak M}
\def\mfO{\mathfrak O}
\def\mfP{\mathfrak P}
\def\mfF{\mathfrak F}
\def\mfS{\mathfrak S}
\def\mfT{\mathfrak T}
\def\mfd{\mathfrak d}
\def\mfl{\mathfrak l}
\def\mfq{\mathfrak q}
\def\mfB{\mathfrak B}
\def\POW{\mathfrak P}
\def\POWf{\mathfrak P_{\text{ f}}}
\def\POWF{\mathfrak P_{\text{F}}}
\def\bfy{\bold y}
\def\bfx{\bold x}
\def\Prob{\mathbb{P}}
\def\begeq{\begin{equation}}
\def\edeq{\end{equation}}
\def\st{{\;\vrule height8pt width0.7pt depth2.5pt\;}}
\def\succspec{\succsim}
\def\precspec{\precsim}
\def\sqr#1#2{{\vcenter{\vbox{\hrule height.#2pt
          \hbox{\vrule width.#2pt height#1pt \kern#1pt
              \vrule width.#2pt}
           \hrule height.#2pt}}}}
\def\square{\mathchoice\sqr56\sqr56\sqr{2.1}3\sqr{1.5}3}
\def\roster{\begin{enumerate}}
\def\endroster{\end{enumerate}}
\def\warn{\marginpar{$\boxed{\Rightarrow}$}}
\def\wwarn{\marginpar[$\boxed{\boxed{\Rightarrow}}$]{$\boxed{\boxed{\Rightarrow}}$}}
\def\wspell{\marginpar{$\boxed{\boxed{Spelling?}}$}}
\def\wnumb{\marginpar{$\boxed{\boxed{Number}}$}}
\def\wref{\marginpar{$\boxed{\boxed{Ref}}$}}
\def\wchan{\marginpar{$\boxed{\boxed{change}}$}}
\def\fp{\noindent}
\def\pha{\phantom}
\newcommand\abs[1]{\lvert#1\rvert}
\reversemarginpar


% use slanted font throughout in place of italic
% therefore, to emphasize something, use \emph{something} not {\sl ...}
\let\it\sl
\let\itshape\slshape

% roman examples, remarks, and definitions
\let\slantedexample\example
\def\example{\slantedexample\rm}
\let\slantedremark\remark
\def\remark{\slantedremark\rm}
\let\slantedremarks\remarks
\def\remarks{\slantedremarks\rm}
\let\slanteddefinition\definition
\def\definition{\slanteddefinition\rm}
\let\slantednote\note
\def\note{\slantednote\rm}
\let\slantednotes\notes
\def\notes{\slantednotes\rm}

% small caps in captions of figures.
\makeatletter
\long\def\@makecaption#1#2{%
  \vskip\abovecaptionskip
  \sbox\@tempboxa{\small #1: \sc #2}%
  \ifdim \wd\@tempboxa >\hsize
    \small #1: \sc #2\par
  \else
    \global \@minipagefalse
    \hb@xt@\hsize{\hfil\box\@tempboxa\hfil}%
  \fi
  \vskip\belowcaptionskip}
\makeatother


%\makeindex
